TopoEmbedX: A General Framework for Representation Learning on Topological Domains

Topological structures such as simplicial complexes, hypergraphs, and cell complexes extend standard graph models by modeling higher-order relationships. These structures appear in many modern datasets and require specialized methods for generating meaningful embeddings. In this paper, we introduce TopoEmbedX, a unified framework for embedding a wide range of topological domains into Euclidean spaces. The package brings together several existing topological embedding algorithms---DeepCell, Cell2Vec, CellDiff2Vec, HOLE, and HOGLEE---and introduces five new algorithms: ComplexNetMF, ComplexRep, ComplexRandNE, ComplexWalklets, and ComplexHeat. These algorithms extend well-known graph embedding techniques to higher-order settings using the augmented Hasse graph of a topological domain. TopoEmbedX provides a clear, consistent, and easy-to-use framework for topological representation learning. Experiments show that the embeddings generated by TopoEmbedX support tasks such as classification and regression across multidimensional data.

==> figures/edge_classification.csv <==
Dataset,Algorithm,Accuracy
algebra-questions,baseline_majority,0.3293627159023228
algebra-questions,cell2vec,0.5753424657534246
algebra-questions,deepcell,0.8320428826682549
algebra-questions,hoglee,0.6366885050625373
algebra-questions,hole,0.5321620011911852
algebra-questions,ComplexHeat,0.4860035735556879
algebra-questions,ComplexNetMF,0.8519952352590828
algebra-questions,ComplexRandNE,0.8243001786777844
algebra-questions,ComplexWalklets,0.863013698630137
cooking,baseline_majority,0.11957481738552177
cooking,cell2vec,0.04610301222971499
cooking,celldiff2vec,0.1866148522978772
cooking,deepcell,0.19721324591390363
cooking,hoglee,0.004540684323728972
cooking,hole,0.0
cooking,ComplexHeat,0.150091956650492
cooking,ComplexRandNE,0.13892208102575826
cooking,ComplexWalklets,0.1800376139067549
geometry-questions,baseline_majority,0.7122700668896321
geometry-questions,cell2vec,0.7542851170568562
geometry-questions,celldiff2vec,0.8276546822742475
geometry-questions,deepcell,0.8606814381270903
geometry-questions,hoglee,0.7972408026755853
geometry-questions,hole,0.7376672240802675
geometry-questions,ComplexHeat,0.8997700668896321
geometry-questions,ComplexNetMF,0.8760451505016722
geometry-questions,ComplexRandNE,0.8592182274247492
geometry-questions,ComplexWalklets,0.8757316053511706
madison-restaurant-reviews,baseline_majority,0.6876640419947506
madison-restaurant-reviews,cell2vec,0.9192913385826772
madison-restaurant-reviews,celldiff2vec,0.952755905511811
madison-restaurant-reviews,deepcell,0.9654418197725284
madison-restaurant-reviews,hoglee,0.8136482939632546
madison-restaurant-reviews,hole,0.8996062992125984
madison-restaurant-reviews,ComplexHeat,0.9739720034995626
madison-restaurant-reviews,ComplexNetMF,0.9709098862642169
madison-restaurant-reviews,ComplexRandNE,0.9525371828521435
madison-restaurant-reviews,ComplexWalklets,0.9691601049868767
MAG-10,baseline_majority,0.18375399260975764
MAG-10,cell2vec,0.33291580551554245
MAG-10,deepcell,0.23156092774681114
MAG-10,hoglee,0.0021711446525124736
MAG-10,hole,0.00048015699045948936
MAG-10,ComplexHeat,0.3181770735475251
MAG-10,ComplexNetMF,0.3307864136448091
MAG-10,ComplexRandNE,0.09260766998601282
MAG-10,ComplexWalklets,0.4694474019331538
music-blues-reviews,baseline_majority,0.48117672367430353
music-blues-reviews,cell2vec,0.9783801226202
music-blues-reviews,deepcell,0.9921480047327095
music-blues-reviews,hoglee,0.4904808002581478
music-blues-reviews,hole,0.9692373884048617
music-blues-reviews,ComplexHeat,0.9944067978917931
music-blues-reviews,ComplexNetMF,0.9931160589437453
music-blues-reviews,ComplexRandNE,0.9812842852533075
music-blues-reviews,ComplexWalklets,0.994460578681295
vegas-bars-reviews,baseline_majority,0.7921241602965022
vegas-bars-reviews,cell2vec,0.9844336344683808
vegas-bars-reviews,celldiff2vec,0.9859161454713922
vegas-bars-reviews,deepcell,0.9919388464211257
vegas-bars-reviews,hoglee,0.7967106787120686
vegas-bars-reviews,hole,0.9334723187398657
vegas-bars-reviews,ComplexHeat,0.9940236275191104
vegas-bars-reviews,ComplexNetMF,0.9940699559879546
vegas-bars-reviews,ComplexRandNE,0.9812832985869817
vegas-bars-reviews,ComplexWalklets,0.9934676858929813

==> figures/edge_regression.csv <==
Dataset,Algorithm,MSE
semantic-scholar-coauth-sample,baseline_mean,89.11085025675375
semantic-scholar-coauth-sample,cell2vec,24.067829406151453
semantic-scholar-coauth-sample,celldiff2vec,49.21264948076396
semantic-scholar-coauth-sample,deepcell,29.828542176587106
semantic-scholar-coauth-sample,hoglee,90.28320270077171
semantic-scholar-coauth-sample,hole,86.08836426263646
semantic-scholar-coauth-sample,ComplexHeat,48.188370021088474
semantic-scholar-coauth-sample,ComplexNetMF,25.93082285938177
semantic-scholar-coauth-sample,ComplexRandNE,64.84189222797654
semantic-scholar-coauth-sample,ComplexRep,50.83892955889637
semantic-scholar-coauth-sample,ComplexWalklets,33.57753929274106
